Debt Aversion: Theory and Measurement

Debt aversion can have severe adverse effects on financial decision-making. We propose a model of debt aversion, and design an experiment involving real debt and saving contracts, to elicit and jointly estimate debt aversion with preferences over time, risk and losses. Structural estimations reveal that the vast majority of participants (89%) are debt averse, and that this has a strong impact on choice. We estimate the "borrowing premium" - the compensation a debt averse person would require to accept getting into debt - to be around 16% of the principal for our average participant.

==> RESULTS/agg_cv.csv <==
"","duel","leq.0","geq.0"
"1","SR-FC",639,727
"2","SR-FC percent",63.9,72.7
"3","SR-DD",434,598
"4","SR-DD percent",43.4,59.8
"5","SR-SL",669,721
"6","SR-SL percent",66.9,72.1
"7","SR-DN",153,985
"8","SR-DN percent",15.3,98.5
"9","num bootstraps",1000,NA


==> RESULTS/agg_main_covariates.csv <==
"","result","alpha_z_age","alpha_d_female","alpha_d_german","alpha_d_hardfinancialsit","alpha_z_weighted_cog_ability","alpha_z_extraversion","alpha_z_agreeableness","alpha_z_conscientiousness","alpha_z_negative_emo","alpha_z_open_mindedness","alpha_z_planpurch","alpha_z_planloan","alpha_debt10000","alpha_savings10000","alpha_d_covid","alpha_cons","delta_z_age","delta_d_female","delta_d_german","delta_d_hardfinancialsit","delta_z_weighted_cog_ability","delta_z_extraversion","delta_z_agreeableness","delta_z_conscientiousness","delta_z_negative_emo","delta_z_open_mindedness","delta_z_planpurch","delta_z_planloan","delta_debt10000","delta_savings10000","delta_d_covid","delta_cons","gamma_z_age","gamma_d_female","gamma_d_german","gamma_d_hardfinancialsit","gamma_z_weighted_cog_ability","gamma_z_extraversion","gamma_z_agreeableness","gamma_z_conscientiousness","gamma_z_negative_emo","gamma_z_open_mindedness","gamma_z_planpurch","gamma_z_planloan","gamma_debt10000","gamma_savings10000","gamma_d_covid","gamma_cons","lambda_z_age","lambda_d_female","lambda_d_german","lambda_d_hardfinancialsit","lambda_z_weighted_cog_ability","lambda_z_extraversion","lambda_z_agreeableness","lambda_z_conscientiousness","lambda_z_negative_emo","lambda_z_open_mindedness","lambda_z_planpurch","lambda_z_planloan","lambda_debt10000","lambda_savings10000","lambda_d_covid","lambda_cons","sigma_z_age","sigma_d_female","sigma_d_german","sigma_d_hardfinancialsit","sigma_z_weighted_cog_ability","sigma_z_extraversion","sigma_z_agreeableness","sigma_z_conscientiousness","sigma_z_negative_emo","sigma_z_open_mindedness","sigma_z_planpurch","sigma_z_planloan","sigma_debt10000","sigma_savings10000","sigma_d_covid","sigma_cons"
"1","parameter","0.0229 ","-0.1048 ","0.1048 ","-0.0811 ","-0.0363 ","0.0191 ","0.0324 ","-0.0016 ","0.0913 ","0.0225 ","-0.0588 ","-0.0786***","-0.0052 ","-0.0508**","0.1583 ","0.6184***","0.0026 ","0.0142 ","-0.0232 ","0.0098 ","-0.0107**","-0.0009 ","-0.0046 ","-0.0131**","-0.0093 ","0.0038 ","0.0177***","0.0087 ","-0.0113 ","0.0026 ","-0.006 ","0.0363*","0.0124 ","0.0394 ","-0.046 ","0.0298 ","-0.0181 ","0.008 ","-0.0153 ","-0.0208 ","-0.0172 ","0.0042 ","0.0357***","0.0097 ","-0.0266*","0.0089 ","-0.0338 ","1.0649***","-0.0273*","0.0369 ","-0.0226 ","-0.0076 ","-0.0222**","-0.015**","-0.0026 ","-0.0049 ","-0.0228 ","-0.0207**","0.0108 ","0.0202**","0.0199**","0.0091 ","-0.0376 ","1.1142***","-0.0285 ","0.0762 ","-0.1809 ","0.0862 ","-0.0298 ","-0.0377 ","-0.0582 ","-0.0004 ","-0.121 ","-0.0078 ","0.0927**","0.0652 ","0.0189 ","0.0397 ","-0.1413 ","0.4648**"
"2","robust se","0.0932","0.0778","0.1228","0.1185","0.027","0.0249","0.0298","0.0304","0.0857","0.0326","0.0448","0.0263","0.0668","0.0245","0.1144","0.1545","0.0151","0.0115","0.0211","0.0072","0.0053","0.0066","0.0087","0.0061","0.0075","0.0039","0.0055","0.0055","0.007","0.0027","0.0236","0.0207","0.0179","0.0355","0.0293","0.03","0.017","0.0149","0.0115","0.017","0.0136","0.0087","0.0125","0.0118","0.0156","0.0058","0.0482","0.0585","0.0155","0.0243","0.0322","0.0477","0.0099","0.0074","0.0079","0.0105","0.0268","0.0095","0.0172","0.0101","0.0097","0.0108","0.0618","0.088","0.1285","0.1019","0.1413","0.1395","0.0386","0.0339","0.0412","0.0374","0.1263","0.0514","0.0442","0.0403","0.0889","0.0405","0.1839","0.2216"
"3","p-value","0.245622588070219","-1.34682044457836","0.852787306472597","-0.68398937786636","-1.34638345078501","0.764576640186141","1.08613317849688","-0.0538257113157611","1.06509690640126","0.688838844116673","-1.31249799259448","-2.9900560266271","-0.0780079727757494","-2.07782660407261","1.38375879928889","4.00155096754464","0.169398424380361","1.23727188009187","-1.10060911628793","1.36351936690273","-2.02178152294834","-0.13650588829108","-0.53263066153543","-2.14443377805991","-1.24796582942834","0.977808185749943","3.19885730642546","1.57207592528061","-1.61891772074831","0.944233622467387","-0.251981464219711","1.75426071130359","0.693514644047936","1.10722361050019","-1.57241791662259","0.993807824956833","-1.06500221355088","0.54003127793376","-1.332267662114","-1.22520099463899","-1.26554426791693","0.486224957299963","2.85093767133848","0.820266728065731","-1.70999600257392","1.53163481938429","-0.699876970357922","18.1997159721044","-1.76492613937446","1.51751690228033","-0.703434287667547","-0.159211761557635","-2.24603246040303","-2.03067246769635","-0.334149531454805","-0.470210493947978","-0.851459172407133","-2.17168071273151","0.625793039914054","1.99800468837584","2.0510669399695","0.840673417364626","-0.608304428680813","12.6619799644078","-0.22175367973086","0.747824316619526","-1.28017581103442","0.618356485020949","-0.772706187829955","-1.11209607455683","-1.41092485797552","-0.011616675001188","-0.957502673918241","-0.152285665847025","2.09953282083842","1.6172641594026","0.212975696905732","0.981716914320838","-0.768632850602881","2.09771165256017"
"4","z","0.805974402052831","0.178038068541358","0.393777264387883","0.493981873281355","0.178178885269318","0.444523683618467","0.277420075306371","0.957074024541215","0.286832079078121","0.490924688120063","0.189352162913956","0.00278926281257736","0.937821710963083","0.0377253325388157","0.166432322535729","0.0000629286362143883","0.865483262758531","0.215986163738815","0.271066816181433","0.172718885034988","0.0431989274340418","0.891421369941309","0.594289272928728","0.0319981461976253","0.212043571128504","0.328169201708439","0.00137973441299721","0.115932944038184","0.105464967524034","0.345050277215785","0.801055391031267","0.0793858445809199","0.487986639041992","0.268197261911288","0.115853661818694","0.320316435857816","0.286874928059142","0.589175462224345","0.182772249480875","0.220499499828491","0.205676290049244","0.626807678277268","0.00435905132546537","0.412064069407533","0.0872666122476924","0.125612575153675","0.484004140733823","0.0000000000000000000000000000000000000000000000000000000000000000000000000518760543105742","0.077576179915957","0.12913622935002","0.48178514490346","0.873502037677031","0.0247019288060171","0.0422882310612889","0.738266725262918","0.63820463746701","0.394514333673038","0.0298797543094684","0.531450697628334","0.0457161518366309","0.0402604283015303","0.400530916540761","0.542985584312255","0.000000000000000000000000000000000000960459923282787","0.824505639876841","0.454566132810882","0.2004833110287","0.53634037546547","0.439696283762884","0.266096844339366","0.158266771633366","0.990731442830034","0.338313597420292","0.878961630055792","0.0357699577290881","0.105821272243679","0.831345918870345","0.326239330166624","0.44211129812392","0.0359306248988813"
"5","lowerlim","-0.16","-0.26","-0.14","-0.31","-0.09","-0.03","-0.03","-0.06","-0.08","-0.04","-0.15","-0.13","-0.14","-0.1","-0.07","0.32","-0.03","-0.01","-0.06","\ensuremath{{\scriptscriptstyle >}-.01}","-0.02","-0.01","-0.02","-0.03","-0.02","\ensuremath{{\scriptscriptstyle >}-.01}","0.01","\ensuremath{{\scriptscriptstyle >}-.01}","-0.02","\ensuremath{{\scriptscriptstyle >}-.01}","-0.05","\ensuremath{{\scriptscriptstyle >}-.01}","-0.02","-0.03","-0.1","-0.03","-0.05","-0.02","-0.04","-0.05","-0.04","-0.01","0.01","-0.01","-0.06","\ensuremath{{\scriptscriptstyle >}-.01}","-0.13","0.95","-0.06","-0.01","-0.09","-0.1","-0.04","-0.03","-0.02","-0.03","-0.08","-0.04","-0.02"," \ensuremath{{\scriptscriptstyle <}.01}"," \ensuremath{{\scriptscriptstyle <}.01}","-0.01","-0.16","0.94","-0.28","-0.12","-0.46","-0.19","-0.11","-0.1","-0.14","-0.07","-0.37","-0.11","0.01","-0.01","-0.16","-0.04","-0.5","0.03"
"6","upperlim","0.21","0.05","0.35","0.15","0.02","0.07","0.09","0.06","0.26","0.09","0.03","-0.03","0.13","\ensuremath{{\scriptscriptstyle >}-.01}","0.38","0.92","0.03","0.04","0.02","0.02","\ensuremath{{\scriptscriptstyle >}-.01}","0.01","0.01","\ensuremath{{\scriptscriptstyle >}-.01}","0.01","0.01","0.03","0.02","\ensuremath{{\scriptscriptstyle <}.01}","0.01","0.04","0.08","0.05","0.11","0.01","0.09","0.02","0.04","0.01","0.01","0.01","0.02","0.06","0.03","\ensuremath{{\scriptscriptstyle <}.01}","0.02","0.06","1.18","\ensuremath{{\scriptscriptstyle <}.01}","0.08","0.04","0.09","\ensuremath{{\scriptscriptstyle >}-.01}","\ensuremath{{\scriptscriptstyle >}-.01}","0.01","0.02","0.03","\ensuremath{{\scriptscriptstyle >}-.01}","0.04","0.04","0.04","0.03","0.08","1.29","0.22","0.28","0.1","0.36","0.05","0.03","0.02","0.07","0.13","0.09","0.18","0.14","0.19","0.12","0.22","0.9"
"7","significance",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"8",NA," "," "," "," "," "," "," "," "," "," "," ","***"," ","**"," ","***"," "," "," "," ","**"," "," ","**"," "," ","***"," "," "," "," ","*"," "," "," "," "," "," "," "," "," "," ","***"," ","*"," "," ","***","*"," "," "," ","**","**"," "," "," ","**"," ","**","**"," "," ","***"," "," "," "," "," "," "," "," "," "," ","**"," "," "," "," ","**"
"9",NA,"0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0","0"
"10","log-likelihood","-3584.88",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"11","n","12240",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"12","AIC","7329.77",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"13","BIC","7922.76",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14","cluster","127",NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA


==> RESULTS/agg_main_standard_contracts.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.6243,"-0.0018",0.0402,1.0595,1.1083,0.454
"2","robust se",0.0313,"0.0024",0.0071,0.0128,0.0116,0.0391
"3","p-value",19.939759242181,"-0.754537666640755",5.68280378638311,82.9204320507444,95.9471066649331,11.6051764069445
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000183947888311139,"0.450526436686437",0.0000000132504260075029,0,0,0.000000000000000000000000000000387886893617337
"5","lowerlim",0.56,"-0.01",0.03,1.03,1.09,0.38
"6","upperlim",0.69,"${\scriptscriptstyle <}$.01",0.05,1.08,1.13,0.53
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0
"10","log-likelihood",-3902.47,NA,NA,NA,NA,NA
"11","n",133,NA,NA,NA,NA,NA
"12","AIC",7816.94,NA,NA,NA,NA,NA
"13","BIC",7861.28,NA,NA,NA,NA,NA


==> RESULTS/agg_rob1.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu","kappa"
"1","parameter",0.6331,-0.0009,0.0373,1.0555,1.1037,0.4285,0
"2","robust se",0.0344,0.0029,0.0076,0.0132,0.0132,0.0427,0
"3","p-value",18.4197970556056,-0.29813185478603,4.88831303252434,80.0538987815385,83.5718798283665,10.0404404158074,-6.06077100110386
"4","z",0.00000000000000000000000000000000000000000000000000000000000000000000000000091144583661556,0.765602529820953,0.00000101703723555063,0,0,0.000000000000000000000010122120353643,0.00000000135470591403857
"5","lowerlim",0.57,-0.01,0.02,1.03,1.08,0.34,0
"6","upperlim",0.7,0,0.05,1.08,1.13,0.51,0
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,0,0,0,0,0
"10","log-likelihood",-2854.26,NA,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA,NA


==> RESULTS/agg_rob2.csv <==
"","result","alpha","beta","delta","gamma","lambda","kappa"
"1","parameter",0.5674,0.0062,0.0278,1.0239,1.1767,-0.2321
"2","robust se",0.016,0.0031,0.0099,0.0201,0.0118,0.0122
"3","p-value",35.5536844382282,2.00841418727382,2.81613502564567,50.8965722496581,99.9068838077693,-19.0068060228682
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000728784220143417,0.044599296535911,0.00486052339011063,0,0,0.0000000000000000000000000000000000000000000000000000000000000000000000000000000149800191645829
"5","lowerlim",0.54,0,0.01,0.98,1.15,-0.26
"6","upperlim",0.6,0.01,0.05,1.06,1.2,-0.21
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,0,0,0,0
"10","log-likelihood",-2890.33,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA


==> RESULTS/ext_fixcost_all_contracts.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.6491,-0.0024,0.0298,0.4103,1.1221,0.5181
"2","robust se",0.0707,0.0047,0.0092,0.1984,0.0243,0.0906
"3","p-value",9.17670480643906,-0.516220190597677,3.2322289403738,2.06844721986638,46.2370175925899,5.72180652380032
"4","z",0.0000000000000000000444484689287246,0.605700630088512,0.00122828605146806,0.0385979888559996,0,0.0000000105397293487143
"5","lowerlim",0.51,-0.01,0.01,0.02,1.07,0.34
"6","upperlim",0.79,0.01,0.05,0.8,1.17,0.7
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,0,0,0,0
"10","log-likelihood",-1480.57,NA,NA,NA,NA,NA
"11","n",33,NA,NA,NA,NA,NA
"12","AIC",2973.14,NA,NA,NA,NA,NA
"13","BIC",3010.84,NA,NA,NA,NA,NA


==> RESULTS/ext_main_all_contracts.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.6509,-0.0018,0.0276,1.0469,1.1242,0.5164
"2","robust se",0.0705,0.0047,0.0079,0.0225,0.0249,0.0901
"3","p-value",9.23003208807245,-0.387352852399754,3.48898995433609,46.6181616798923,45.1381553937494,5.73223026876824
"4","z",0.0000000000000000000270550839725041,0.698495002913682,0.000484849369687034,0,0,0.00000000991185820591229
"5","lowerlim",0.51,-0.01,0.01,1,1.08,0.34
"6","upperlim",0.79,0.01,0.04,1.09,1.17,0.69
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,0,0,0,0
"10","log-likelihood",-1480.99,NA,NA,NA,NA,NA
"11","n",33,NA,NA,NA,NA,NA
"12","AIC",2973.99,NA,NA,NA,NA,NA
"13","BIC",3011.69,NA,NA,NA,NA,NA


==> RESULTS/ext_main_standard_contracts.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.5987,"-0.0051",0.05,1.0726,1.1227,0.5318
"2","robust se",0.0695,"0.0041",0.0173,0.0342,0.0238,0.092
"3","p-value",8.61283740990102,"-1.22663332117532",2.8960628033146,31.3719559698035,47.146673715862,5.77830167719927
"4","z",0.0000000000000000071274144207461,"0.219960439440884",0.00377876767434442,0.00000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000488344147007682,0,0.00000000754584200556713
"5","lowerlim",0.46,"-0.01",0.02,1.01,1.08,0.35
"6","upperlim",0.73,"${\scriptscriptstyle <}$.01",0.08,1.14,1.17,0.71
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0
"10","log-likelihood",-1038.87,NA,NA,NA,NA,NA
"11","n",33,NA,NA,NA,NA,NA
"12","AIC",2089.74,NA,NA,NA,NA,NA
"13","BIC",2125.71,NA,NA,NA,NA,NA


==> RESULTS/ext_two_gammas.csv <==
"","result","alpha","beta","delta","gammafix","gammatime","lambda","mu"
"1","parameter",0.6462,"-0.0171",0.0438,10.7919,0.2271,1.1145,0.5191
"2","robust se",0.0711,"0.008",0.0133,6.3485,0.1573,0.0229,0.0906
"3","p-value",9.08467954306518,"-2.14743151598382",3.29720532230179,1.69989419147378,1.44394143393396,48.5670943357787,5.72986018554571
"4","z",0.000000000000000000104004604977796,"0.0317589438605786",0.000976520855980508,0.0891508296956619,0.148755450246651,0,0.0000000100513446343536
"5","lowerlim",0.51,"-0.03",0.02,-1.65,-0.08,1.07,0.34
"6","upperlim",0.79,"${\scriptscriptstyle >}$-.01",0.07,23.23,0.54,1.16,0.7
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0,0
"10","log-likelihood",-1478.3,NA,NA,NA,NA,NA,NA
"11","n",33,NA,NA,NA,NA,NA,NA
"12","AIC",2970.61,NA,NA,NA,NA,NA,NA
"13","BIC",3014.6,NA,NA,NA,NA,NA,NA


==> RESULTS/rob_2alphas.csv <==
"","result","alphagain","alphaloss","beta","delta","gamma","lambda","mu"
"1","parameter",0.6331,0.5506,"-0.0009",0.0373,1.0555,1.0726,0.4285
"2","robust se",0.0344,0.0069,"0.0029",0.0076,0.0132,0.0137,0.0427
"3","p-value",18.4211336874524,80.3134369378536,"-0.297898667403808",4.88876464008359,80.0535260358111,78.0733744209308,10.0419251450807
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000889214642188937,0,"0.765780505061626",0.00000101470722751845,0,0,0.00000000000000000000000997088811173001
"5","lowerlim",0.57,0.54,"-0.01",0.02,1.03,1.05,0.34
"6","upperlim",0.7,0.56,"${\scriptscriptstyle <}$.01",0.05,1.08,1.1,0.51
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,"0",0,0,0,0
"10","log-likelihood",-2854.26,NA,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA,NA
"12","AIC",5722.52,NA,NA,NA,NA,NA,NA
"13","BIC",5772.26,NA,NA,NA,NA,NA,NA


==> RESULTS/rob_2deltas.csv <==
"","result","alpha","beta","deltagain","deltaloss","gamma","lambda","mu"
"1","parameter",0.6328,"-0.0007",0.0371,0.0313,1.0494,1.1008,0.4285
"2","robust se",0.0344,"0.0029",0.0076,0.0073,0.0125,0.0132,0.0427
"3","p-value",18.4023649571774,"-0.239441322442359",4.88991703046646,4.30148272270138,84.2503104996008,83.6641773462871,10.0407231015669
"4","z",0.00000000000000000000000000000000000000000000000000000000000000000000000000125754572987249,"0.810763391026804",0.00000100878488568934,0.0000169659004775408,0,0,0.0000000000000000000000100931523819181
"5","lowerlim",0.57,"-0.01",0.02,0.02,1.02,1.07,0.34
"6","upperlim",0.7,"${\scriptscriptstyle <}$.01",0.05,0.05,1.07,1.13,0.51
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0,0
"10","log-likelihood",-2853.45,NA,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA,NA
"12","AIC",5720.9,NA,NA,NA,NA,NA,NA
"13","BIC",5770.63,NA,NA,NA,NA,NA,NA


==> RESULTS/rob_2errors.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu","kappa"
"1","parameter",0.6331,"-0.0009",0.0373,1.0555,1.1037,0.4285,"${\scriptstyle >}$-.0001"
"2","robust se",0.0344,"0.0029",0.0076,0.0132,0.0132,0.0427,"${\scriptscriptstyle <}$.0001"
"3","p-value",18.421308771966,"-0.297887317638117",4.88876495991382,80.0537306685009,83.5847262728956,10.042003410986,"-0.0170729682062182"
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000886342929032337,"0.765789167841126",0.00000101470557921983,0,0,0.00000000000000000000000996297845474523,"0.986378404015702"
"5","lowerlim",0.57,"-0.01",0.02,1.03,1.08,0.34,"${\scriptscriptstyle >}$-.01"
"6","upperlim",0.7,"${\scriptscriptstyle <}$.01",0.05,1.08,1.13,0.51,"${\scriptscriptstyle <}$.01"
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,"1.95996398454005"
"9",NA,0,"0",0,0,0,0,"0"
"10","log-likelihood",-2854.26,NA,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA,NA
"12","AIC",5720.52,NA,NA,NA,NA,NA,NA
"13","BIC",5763.15,NA,NA,NA,NA,NA,NA


==> RESULTS/rob_dropouts.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.8337,0.0063,"0.0214",1.0424,1.0632,0.2887
"2","robust se",0.0844,0.0064,"0.013",0.025,0.0261,0.0673
"3","p-value",9.87813972179254,0.989933960346413,"1.63853964099647",41.7635529167872,40.7525403417878,4.28943353430739
"4","z",0.0000000000000000000000517853051182778,0.322206398985075,"0.101309171782143",0,0,0.0000179129409272646
"5","lowerlim",0.67,-0.01,"${\scriptscriptstyle >}$-.01",0.99,1.01,0.16
"6","upperlim",1,0.02,"0.05",1.09,1.11,0.42
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,"0",0,0,0
"10","log-likelihood",-463.3,NA,NA,NA,NA,NA
"11","n",15,NA,NA,NA,NA,NA
"12","AIC",938.6,NA,NA,NA,NA,NA
"13","BIC",969.85,NA,NA,NA,NA,NA


==> RESULTS/rob_nobeta.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu"
"1","parameter",0.633,"${\scriptstyle <}$.0001",0.0364,1.0547,1.1041,0.4285
"2","robust se",0.0344,NA,0.0072,0.0128,0.013,0.0427
"3","p-value",18.4276736209993,NA,5.08293119219151,82.5260764247806,84.7882494156902,10.0424365580694
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000787994707843302,NA,0.00000037165436348078,0,0,0.00000000000000000000000991931625965044
"5","lowerlim",0.57,NA,0.02,1.03,1.08,0.34
"6","upperlim",0.7,NA,0.05,1.08,1.13,0.51
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0
"10","log-likelihood",-2854.28,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA
"12","AIC",5718.56,NA,NA,NA,NA,NA
"13","BIC",5754.08,NA,NA,NA,NA,NA


==> RESULTS/rob_probit2errors.csv <==
"","result","alpha","beta","delta","gamma","lambda","mu","kappa"
"1","parameter",0.6229,0.0002,0.0369,1.0552,1.1112,0.7996,-0.0058
"2","robust se",0.0277,0.0036,0.0085,0.0149,0.0145,0.0828,0.0064
"3","p-value",22.4823065468879,0.0646292030879489,4.33378671239562,70.5868816986435,76.4315593965614,9.65223916622853,-0.899807400842418
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000618413954550493,0.948469232608548,0.0000146566180791226,0,0,0.000000000000000000000480939157074298,0.368222755166603
"5","lowerlim",0.57,-0.01,0.02,1.03,1.08,0.64,-0.02
"6","upperlim",0.68,0.01,0.05,1.08,1.14,0.96,0.01
"7",NA,NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,0,0,0,0,0,0
"10","log-likelihood",-2847.33,NA,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA,NA
"12","AIC",5708.66,NA,NA,NA,NA,NA,NA
"13","BIC",5758.4,NA,NA,NA,NA,NA,NA


==> RESULTS/rob_tremble.csv <==
"","result","alpha","beta","delta","gamma","lambda","kappa"
"1","parameter",0.5674,"0.0062",0.0278,1.0239,1.1767,-0.2321
"2","robust se",0.016,"0.0031",0.0099,0.0201,0.0118,0.0122
"3","p-value",35.5536844382283,"2.00841418727383",2.81613502564571,50.8965722496592,99.9068838077721,-19.0068060228682
"4","z",0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000728784220140469,"0.0445992965359101",0.00486052339010997,0,0,0.0000000000000000000000000000000000000000000000000000000000000000000000000000000149800191645768
"5","lowerlim",0.54,"${\scriptscriptstyle <}$.01",0.01,0.98,1.15,-0.26
"6","upperlim",0.6,"0.01",0.05,1.06,1.2,-0.21
"7",NA,NA,NA,NA,NA,NA,NA
"8",NA,1.95996398454005,"1.95996398454005",1.95996398454005,1.95996398454005,1.95996398454005,1.95996398454005
"9",NA,0,"0",0,0,0,0
"10","log-likelihood",-2890.33,NA,NA,NA,NA,NA
"11","n",100,NA,NA,NA,NA,NA
"12","AIC",5792.65,NA,NA,NA,NA,NA
"13","BIC",5835.28,NA,NA,NA,NA,NA


==> RESULTS/sim_dn_cv.csv <==
"","duel","leq.0","geq.0"
"1","SR-FC",91,95
"2","SR-FC percent",91,95
"3","SR-DD",99,1
"4","SR-DD percent",99,1
"5","SR-SL",90,88
"6","SR-SL percent",90,88
"7","SR-DN",79,100
"8","SR-DN percent",79,100
"9","num bootstraps",100,NA


==> RESULTS/sim_fc_cv.csv <==
"","duel","leq.0","geq.0"
"1","SR-FC",77,74
"2","SR-FC percent",77,74
"3","SR-DD",84,16
"4","SR-DD percent",84,16
"5","SR-SL",80,76
"6","SR-SL percent",80,76
"7","SR-DN",68,99
"8","SR-DN percent",68,99
"9","num bootstraps",100,NA


==> RESULTS/sim_sl_cv.csv <==
"","duel","leq.0","geq.0"
"1","SR-FC",94,95
"2","SR-FC percent",94,95
"3","SR-DD",100,0
"4","SR-DD percent",100,0
"5","SR-SL",95,93
"6","SR-SL percent",95,93
"7","SR-DN",74,100
"8","SR-DN percent",74,100
"9","num bootstraps",100,NA


==> RESULTS/sim_sr_cv.csv <==
"","duel","leq.0","geq.0"
"1","SR-FC",88,72
"2","SR-FC percent",88,72
"3","SR-DD",97,9
"4","SR-DD percent",97,9
"5","SR-SL",87,88
"6","SR-SL percent",87,88
"7","SR-DN",95,21
"8","SR-DN percent",95,21
"9","num bootstraps",100,NA

